A Criterion for the Onset of Chaos in Compact, Eccentric Multiplanet Systems

We derive a semi-analytic criterion for the presence of chaos in compact, eccentric multiplanet systems. Beyond a minimum semimajor-axis separation, below which the dynamics are chaotic at all eccentricities, we show that (i) the onset of chaos is determined by the overlap of two-body mean motion resonances (MMRs), like it is in two-planet systems; (ii) secular evolution causes the MMR widths to expand and contract adiabatically, so that the chaotic boundary is established where MMRs overlap at their greatest width. For closely spaced two-planet systems, a near-symmetry strongly suppresses this secular modulation, explaining why the chaotic boundaries for two-planet systems are qualitatively different from cases with more than two planets. We use these results to derive an improved angular-momentum-deficit (AMD) stability criterion, i.e., the critical system AMD below which stability should be guaranteed. This introduces an additional factor to the expression from Laskar and Petit (2017) that is exponential in the interplanetary separations, which corrects the AMD threshold toward lower eccentricities by a factor of several for tightly packed configurations. We make routines for evaluating the chaotic boundary available to the community through the open-source SPOCK package.

==> response.txt <==
This paper aims at generalise the criterion for the overlap of two planet MMR in the context of compact systems of 3+ planets. The authors build on recent analytical breakthroughs to propose a solution to this challenging problem. 
I really appreciated the overall effort at breaking the problem into small pieces to highlight how the different effects play their role.
I believe the presented results are novel and merit publication. The points I make here are mainly aimed at improving the overall scientific discussion.

We would like to thank the referee for carefully reading the manuscript and providing constructive and insightful feedback. We have responded to each point individually below.

Additionally, we have added a citation to Antoine Petit's PhD thesis in the last appendix for the AMD criterion, and we have updated the historical background following Eq. 2 thanks to a suggestion from Jack Wisdom.

Main comments:

- Summing optical depths:
I would try to justify better why it makes sense to sum the MMR optical depths. I think that your numerical results, particularly Fig.3b are convincing that such approximation is possible. However, the argument used by Hadden and Lithwick 2018 or Petit et al. 2020 relies on the fact that the MMRs fill a certain volume of the phase space or can be projected onto a specific one dimensional cut of the phase space (since MMRs are hyperplane of the full phase space). Here \tau_{12} and \tau_{23} are the MMR fraction onto two different projections: the dynamical separation between planet 1 and 2 and planet 2 and 3. Maybe the argument can be strengthen at the beginning of section 4.

We agree that the larger number of dimensions makes this confusing and needed to be better explained. We've added a new paragraph at the beginning of Sec 4:

We seem to be left with four dimensions: the two dynamical separations between adjacent planets (Eq.\:\ref{S}), and $\tilde{e}_{12}$ and $\tilde{e}_{23}$ (Eq.\:\ref{etilde}).
However, the ratios between the various orbital eccentricities (and thus $\tilde{e}_{12}/\tilde{e}_{23}$) are actually fixed by the eigenmode components, and only depend on the planetary masses and orbital periods \citep[e.g.,][]{Murray99}.
If we additionally fix the initial orbital periods of the innermost and outermost planets, then choosing the middle planet's orbital period $P_2$ sets both $S_{12}$ and $S_{23}$.
The system can then specified by two parameters $(S_{12}, \tilde{e}_{12})$, just as in the two-planet problem considered by \cite{Hadden18}, and we can similarly calculate a one-dimensional optical depth, summing the contributions from each pair of adjacent planets.

On the first panel of Fig. 3: it seems that the agreement is not very good on the leftmost part of the plot. Is it due to the 4:3 MMR? I think this is worth pointing out.

Added an explanation in the text:

The agreement on the left of the plot seems poor due to two wide first-order resonances (the 4:3 between the inner two planets at $P_2\approx 1.33$, and the 3:2 between the outer two planets at $P_2 \approx 1.36$), but one finds regular (green) configurations between them for eccentricities approaching the black line where the two MMRs start crossing, as expected.

I also don't find the criterion very convincing on Fig 4. It seems that the trio approximation is not very close to the chaotic limit. It would be great to plot the criterion defined by the sum of optical depth for all adjacent pairs in order to compare with the trio approximation.

We added the line for the optical depth considering all pairs of adjacent planets (in cyan), and added short descriptions in the text. The MEGNO structure is quite similar in the two figures (3 and 4), with the only strong mismatch with the numerics on the left of the plot explained above. Given that we set this up as a worst case scenario, we actually find the reasonable agreement encouraging, since it significantly reduces the dimensionality of the problem. 

I also think that you nail a critical point in the discussion about figure 8 where there may be overlap between two-planet MMRs in the equal spacing case and that it could be the reason for the slight mismatch between your results. I would be curious to see the results from the slightly non equal case.

We've run and attached a slightly nonequal case (we make the outer pair's period ratio 5% larger than the inner period pair's period ratio. Top axis plots the inner planet pair's period ratio). Both the black and blue boundaries have been updated with the new parameters, and the agreement is very similar (we did not update the red 3-body MMR boundary for unequally spaced planets). 

- AMD-stability and secular chaos: While I understand that you want to explore the effect of regular secular dynamics onto the MMR overlap and the instability, I actually believe that your simulations instead show how important secular chaos is, even on the short timescales you consider.
I think it would be interesting to plot the criterion you would obtain in the context of the AMD stability framework ie concentrating the AMD onto the relevant eccentricity degrees of freedom e_{12} and e_{23} to see how big of a difference it makes with the criteria you use. 
I actually don't believe that the result will be that different, even for the experiment shown on Fig. 5 and 6 since the engineered initial conditions lead to an extremely small eccentricity for the Jupiter planet such that the available AMD in that reservoir is not significant. 

We agree that the AMD boundary would not be that different from ours in equally spaced cases like Fig. 8 (or in the nearly circular Jupiter case above). The place where they would strongly differ is in cases where one planet is much less massive, or with distant eccentric companions.

Another example is Fig. 7 that shows exactly the importance of secular chaos: the rightmost panel is the only one where the inclination degree of freedom are comparable to the eccentricities considered. In other words it means that whenever the AMD budget becomes larger, the secular modulation does not work.
I would also say that in figure 8, the initialisation leads to secular motion effectively exploring the available phase space making your result comparable to considering the worst case scenario. 

Maybe this all reflexion goes beyond the scope of your paper, but I believe it would be interesting to explore this direction in a future work.

Given the length of the paper, we agree that it would be better to defer this to future work. Specifically, one could ask how much the Laplace Lagrange mode amplitudes change on longer timescales, and whether that process significantly alters the stability boundary from what we present. We feel like focusing on just the shorter term dynamics in this paper was a useful first step to understand.

- Small eccentricity approximation (Eq. 9): The approximation may be useful in the context of the heuristic discussion in section 2.1 but as it is presented now, it almost feels that it is a necessary simplification, whereas you actually are not using the approximate criterion in your figures. Moreover, the approximation for the optical depth is valid only close to 1 and not for small eccentricities. I suggest to drop the approximation for the optical depth to only keep ecrit in Eq.9 and reword to make it clear that this approximation is only there to help the discussion.

We still think that these expressions are useful for quickly estimating the interesting ranges of parameters and scalings, but the point is well taken. 
We've modified the text to make clear that it's not a necessary simplification:

"We {\bf can also gain some intuition from} the following approximations (discussed and compared to the above expressions in Appendix \ref{sec:critcomp}), which are valid \bf{at tight separations} where $S \lesssim 1.8$

We also chose to keep the equation for tau to make clearer the scaling with the eccentricity. The failure at the smallest eccentricities is a good point, but also true for Hadden & Lithwick (2018). 
It is also typically not problematic--at the point where the critical eccentricity from these equations drops below the regime of validity of the pendulum approximation, one is typically in the 3-body MMR overlap region (e.g., Fig 8)."

An example is P11 L653 where you mention Eq.9 whereas it is actually compact limit approximation that is no longer valid.

Minor remarks:

P3 L175: The dependence of the disturbing function in the relative eccentricity is also only true at leading order in eccentricity, even in the Hill regime.

Thank you -- we now specify "to leading order in the eccentricities".

P4 L227: This is not the definition of the mutual Hill radius but of the Hill radius in the circular R3BP

For better or worse, this is what most works refer to as the mutual Hill radius (note we defined mu to include both planets Eq 2), so we worry it might be confusing to break with the nomenclature used in the exoplanets literature. 
But the point is well taken and we've directed the reader to Petit & Laskar (2018) for the eccentric two-planet case of Hill stability.

P5 L280: Technically the coorbital resonance is the only zeroth order two planet MMR.

Added parenthetical statement

P7 L465-467: I still think that the main difference between two and more planets remains the Hill stability limit and the linked idea that an increase in eccentricity is counterbalanced by and increase of separation, which forbid semi-major axis diffusion outside of the chaotic region. But I agree that the difference between the two secular frequencies can protect compact two-planet systems on initially aligned orbits.

This is an interesting point. We have modified this line and the abstract to be more precise and focus on the chaotic boundary rather than the subsequent diffusion (which as discussed above we agree makes sense in a separate paper):

"We argue that this is one of the fundamental reasons why the {\bf chaotic boundaries for} two-planet and three-planet systems {\bf are qualitatively} different {\bf from one another}."

P7 Eq.14: The complex coordinates are not canonically conjugated to (\Gamma,\gamma) with the \sqrt(2) (this is in the case of cartesian coordinates, for complex the canonical transformation is with G= \sqrt{\Gamma}\exp{-i\gamma}, -i\bar G.

That's true. But we did not arrive at our Hamiltonian (Eq 19) through a canonical transformation, since we started from the disturbing function (Eq 16) expressed in orbital elements rather than canonical variables. The \sqrt{2} normalization factor in our Gs are made up for in the factor of 1/2 in our Hamiltonian (Eq. 19). We have verified that this Hamiltonian yields the same eigenfrequencies as Murray and Dermott for their Jupiter and Saturn test case in chap. 7. 

P8 Eq 18: Maybe use \simeq? Done

P9 Eq.30: The parameter d is negative, maybe consider defining the opposite? Fixed

P10 L612: Missing dot after regular Done

P11 L687-692 I find the justification not really convincing here because beyond a period ratio >2, you still find high order MMR close to the collision line and Hadden&Lithwick 2018 have shown that the width of the MMRs become comparable for \tilde e~1. While it has never been studied, I believe that this point remain valid even there. The argument here is more that the crossing eccentricities necessary for such MMR too become relevant are ruled out by the collisions between planet 1 and 2

That's true, and we do agree that adding an exterior planet on an extremely eccentric orbit such that etilde ~ 1 would be another counterexample like the one we list. But we think the general point is valid: for a broad range of eccentricities, the contribution to the optical depth from first-order MMRs is substantial, so beyond the 2:1, the Hadden & Lithwick equation will overestimate the optical depth.

P13 L777: Typo in equation Done

